The $R$-Process Alliance: Fourth Data Release from the Search for $r$-Process-Enhanced Stars in the Galactic Halo

This compilation is the fourth data release from the $R$-Process Alliance (RPA) search for $r$-process-enhanced stars, and the second release based on "snapshot" high-resolution ($R \sim 30,000$) spectra collected with the du Pont 2.5m Telescope. In this data release, we propose a new delineation between the $r$-I and $r$-II stellar classes at $\mathrm{[Eu/Fe]} = +0.7$, instead of the empirically chosen $\mathrm{[Eu/Fe]} = +1.0$ level previously in use, based on statistical tests of the complete set of RPA data released to date. We also statistically justify the minimum level of [Eu/Fe] for definition of the $r$-I stars, [Eu/Fe] $> +0.3$. Redefining the separation between $r$-I and $r$-II stars will aid in analysis of the possible progenitors of these two classes of stars and whether these signatures arise from separate astrophysical sources at all. Applying this redefinition to previous RPA data, the number of identified $r$-II and $r$-I stars changes to 51 and 121, respectively, from the initial set of data releases published thus far. In this data release, we identify 21 new $r$-II, 111 new $r$-I (plus three re-identified), and 7 new (plus one re-identified) limited-$r$ stars out of a total of 232 target stars, resulting in a total sample of 72 new $r$-II stars, 232 new $r$-I stars, and 42 new limited-$r$ stars identified by the RPA to date.

==> DataTables/datafile1.txt <==
Title: The R-Process Alliance: Fourth Data Release from the search 
       for r-process-enhanced stars in the Galactic Halo 
Authors: Holmbeck E.M., Hansen T.T., Beers T.C., Placco V.M., Whitten D.D., 
    Rasmussen K.C., Roederer I.U., Ezzeddine R., Sakari C.M., Frebel A., 
    Drout M.R., Simon J.D., Thompson I.B., Bland-Hawthorn J., Gibson B.K., 
    Grebel E.K., Kordopatis G., Kunder A., Melendez J., Navarro J.F., 
    Reid W.A., Seabroke G., Steinmetz M., Watson F., Wyse R.F.G.
Table: Observation Log and heliocentric radial velocities
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---      2MASS   Stellar ID, 2MASS position based name 
  19- 20 I2     h        RAh     Hour of Right Ascension (J2000) 
  22- 23 I2     min      RAm     Minute of Right Ascension (J2000) 
  25- 28 F4.1   s        RAs     Second of Right Ascension (J2000) 
  30- 30 A1     ---      DE-     Sign of the Declination (J2000)
  31- 32 I2     deg      DEd     Degree of Declination (J2000) 
  34- 35 I2     arcmin   DEm     Arcminute of Declination (J2000) 
  37- 40 F4.1   arcsec   DEs     Arcsecond of Declination (J2000) 
  42- 45 F4.1   mag      Vmag    ?="" V band magnitude (1)
  47- 57 F11.5  d        MJD     Modified Julian Date of Observation, JD-2,400,000.5 
  59- 62 I4     s        Exp     Exposure time, seconds
  64- 66 I3     ---      S/N     Signal-to-noice at 4129A, Eu II
  68- 74 F7.2   km/s     HRV     Measured heliocentric radial velocity
  76- 79 F4.2   km/s   e_HRV     Uncertainty in HRV
  81- 82 A2     ---      Source  Source (2) 
--------------------------------------------------------------------------------
Note (1): RAVE DR5 V magnitudes are from Munari et al. (2014AJ....148...81M);
    B&B are from Henden & Munari (2014CoSka..43..518H).
Note (2): Sources --
    R: RAVE, Kordopatis et al. (2013AJ....146..134K); Kunder et al. (2017AJ....153...75K); 
    B: B&B, Schlaufman & Casey (2014ApJ...797...13S);
    L: LAMOST, Deng et al. (2012RAA....12..735D); 
    S: SkyMapper, Wolf et al. (2018PASA...35...10W); 
    M: Melendez et al. (2016A&A...585L...5M);
    H: Hamburg/ESO, Christlieb et al. (2008A%26A...484..721C); 
    D: SAGA Database, Suda et al. (2017PASJ...69...76S).
--------------------------------------------------------------------------------
J00002416-1107454 00 00 24.0 -11 07 44.4 12.0 58080.06763 3123  40 -106.81 0.21 S  
J00023429-1924590 00 02 34.3 -19 24 59.0 10.9 58077.04492 1100  28 -100.36 0.22 R  
J00041581-5815524 00 04 15.8 -58 15 52.5 10.9 58075.05943 1100  25 +184.69 0.27 R  
J00062986-5049319 00 06 29.8 -50 49 30.0 10.5 58074.10377  906  42 +214.56 0.39 SH 
J00093394-1857008 00 09 34.0 -18 57 01.1 11.2 58081.06715 1200  46  -67.34 0.23 R  
J00154806-6253207 00 15 48.1 -62 53 20.7 11.0 58075.02570 1200  28 +204.55 0.44 R  
J00172430-3333151 00 17 24.3 -33 33 15.1 12.2 57985.00459 1200  25  -17.33 0.28 R  
J00182832-3900338 00 18 28.3 -39 00 32.4 11.2 58076.02986 1400  31 +346.12 0.21 R  
J00223225-4839449 00 22 32.2 -48 39 43.2 11.1 58075.04273 1200  27 +243.54 0.20 R  
J00374325-1204391 00 37 43.3 -12 04 39.2 11.1 57985.00459  800  35  -27.84 0.41 R  
J00410929-0328595 00 41 09.1 -03 28 58.8 11.5 58075.07915 1600  32  -42.17 0.24 H  
J00413026-4058547 00 41 30.3 -40 58 54.6 11.3 58077.06495 1540  36 +354.36 1.81 R  
J00442897-1017497 00 44 28.8 -10 17 49.2 10.8 58076.04883 1152  33   -2.74 0.16 H  
J00452879-5846450 00 45 28.7 -58 46 45.1 10.6 58076.06452  900  32 +184.17 0.57 R  
J00482431-1041309 00 48 24.2 -10 41 31.2 10.8 58077.02930 1000  32  -88.81 0.23 R  
J00584386-3005576 00 58 43.7 -30 05 56.4 10.7 58077.08440 1000  49  +27.36 0.83 H  
J01083959-2857013 01 08 39.6 -28 57 01.5 12.6 57985.00459 1010  20 +139.24 0.55 R  
J01094330-5907230 01 09 43.2 -59 07 22.8 12.2 58078.07975 2700  32  +65.47 0.29 S  
J01213447-2528002 01 21 34.5 -25 28 01.2 11.7 57985.00459  900  27  +33.17 0.26 R  
J01265856+0135153 01 26 58.6 +01 35 13.2 12.7 58078.11736 3000  21 -221.38 0.92 H  
J01311599-4016510 01 31 16.0 -40 16 51.2 11.1 57985.00459  800  35  -33.31 0.38 R  
J01321981-3040512 01 32 19.8 -30 40 52.1 10.8 57985.00459 1000  43  -94.60 0.22 R  
J01352315-0817533 01 35 23.2 -08 17 53.5 10.9 58080.09427  900  36  +84.45 0.30 R  
J01371888-1729037 01 37 19.0 -17 29 02.4  9.7 58077.09636  400  38 -204.31 0.55 D  
J01373857-2618131 01 37 38.6 -26 18 13.3 11.4 57985.00459  683  20  -91.61 0.53 S  
J01425232-4657481 01 42 52.3 -46 57 48.5 11.2 58081.08651 1006  40 +131.29 0.16 RS 
J01425445-0904162 01 42 54.5 -09 04 15.6  9.6 58081.09799  400  44  -60.18 0.19 M  
J01451383-4302313 01 45 13.8 -43 02 31.3 12.2 58081.11611 2193  36 +114.91 0.15 R  
J01493760-4551222 01 49 37.6 -45 51 22.3 10.4 57985.00459  700  26  +66.11 0.51 RH 
J02070641-5009166 02 07 06.4 -50 09 16.6 11.2 57985.00459  654  21 +109.52 0.28 R  
J02212400-4056480 02 21 24.0 -40 56 48.0 13.8 58078.15299 2400  18  -80.50 0.29 S  
J02215117-5933316 02 21 51.1 -59 33 32.4 11.7 58079.10877 1800  33  +14.69 0.29 H  
J02215557-5410143 02 21 55.6 -54 10 14.4 10.4 57985.00459  456  29 +128.94 0.85 R  
J02215793-2130429 02 21 57.8 -21 30 43.2 10.5 58080.11086  700  48 +104.89 0.13 R  
J02230804-3129531 02 23 07.9 -31 29 52.8 11.5 58080.13146 1600  42  +62.55 0.44 R  
J02265832-0749596 02 26 58.4 -07 49 59.7 10.5 57985.00459  800  42  -39.47 0.22 R  
J02515281-3717316 02 51 52.8 -37 17 31.6 10.4 57985.00459  800  39  +35.04 0.31 R  
J02515281-3717316 02 51 52.8 -37 17 31.6 10.4 57985.00459  800  39  +35.04 0.31 R  
J02570028-3024374 02 57 00.2 -30 24 36.0 10.3 58081.15912  691  57 +106.21 0.24 R  
J03142084-1035112 03 14 20.9 -10 35 09.6 12.7 58080.19114 3600  29 +241.24 0.10 H  
J03190629-0819306 03 19 06.2 -08 19 30.0 11.1 58079.18352 1000  34 +293.47 0.61 R  
J03210882-3944213 03 21 08.9 -39 44 20.4 10.8 58079.23196 2400  43  +97.31 0.26 R  
J03422816-6500355 03 42 28.2 -65 00 35.8 11.0 58081.17478 1400  37 +113.58 0.21 R  
J03425812-3047217 03 42 58.1 -30 47 21.9 10.9 57985.00459  500  30 +296.96 0.62 R  
J04012191-2635058 04 01 21.8 -26 35 06.0 10.6 58078.17787  600  45   +7.37 0.41 H  
J04014897-3757533 04 01 49.0 -37 57 53.4 11.6 57985.00459  800  29 +156.55 0.17 R  
J04182158-2323391 04 18 21.6 -23 23 38.4 10.1 58081.19374  600  44  +50.40 0.26 R  
J04263084-4058516 04 26 30.8 -40 58 51.7 12.1 58078.19383 1587  31 +122.72 0.26 R  
J04315411-0632100 04 31 54.1 -06 32 11.2 11.3 58081.20728 1108  41 +209.37 0.27 R  
J04350131-0959363 04 35 01.2 -09 59 34.8 13.0 58078.23106 3000  28 +193.93 0.12 SH 
J04411241-6518438 04 41 12.5 -65 18 44.4      58081.22080  600  52 +288.28 1.27 R  
J04520910-6209121 04 52 09.2 -62 09 12.2 10.2 58080.21959  600  38 +164.78 0.41 RS 
J05311779-5810048 05 31 17.8 -58 10 04.7 12.4 58080.23988 2400  29 +129.19 0.31 R  
J05381700-7516207 05 38 17.0 -75 16 20.6 11.2 58081.26521 1934  22  +58.73 0.34 R  
J05383296-5904280 05 38 33.0 -59 04 28.0      58081.28257  600  56 +189.02 0.37 R  
J05514213-3327337 05 51 42.1 -33 27 33.8 11.8 58079.29115 3000  20 +103.68 0.16 R  
J05521578-3953184 05 52 15.8 -39 53 18.6 11.5 58080.26635 1600  38 +104.12 0.29 R  
J05564771-6639054 05 56 47.8 -66 39 05.0 10.1 58081.29338  700  40 +201.58 0.33 R  
J06014757-5951510 06 01 47.6 -59 51 51.4 10.3 58080.28231  600  46 +246.53 0.22 R  
J06055404-3306288 06 05 54.0 -33 06 29.0 13.2 58081.32967 2501  19 +157.40 0.29 R  
J06090353-7122260 06 09 03.6 -71 22 26.0 11.2 58078.25958 1200  27 +186.94 0.74 R  
J06195001-5312114 06 19 50.0 -53 12 11.7 11.4 58078.27529  993  35 +130.70 0.33 R  
J06290787-6709523 06 29 07.9 -67 09 52.4 12.4 58080.30953 3600  23  +67.10 0.49 R  
J06320130-2026538 06 32 01.2 -20 26 52.8 10.0 58080.33765  500  47 +109.82 0.35 R  
J06332771-3519240 06 33 27.8 -35 19 25.1 11.5 57822.06214 1501  46 +190.97 0.15 R  
J06401317-3540444 06 40 13.1 -35 40 44.0 12.1 57821.07370 3067  52 +138.18 0.12 R  
J06420823-5116448 06 42 08.1 -51 16 44.0 11.1 58078.29254 1513  47  +15.43 0.27 R  
J06592949-5406125 06 59 29.4 -54 06 12.0 11.7 57818.01264 1800  36 +311.14 0.13 R  
J07052028-3343242 07 05 20.3 -33 43 24.2 11.7 57818.04772 3600  70 +399.39 0.09 R  
J07103110-7121522 07 10 31.2 -71 21 51.5 10.9 58081.33733 2000  32 +247.88 0.43 R  
J07123398-4814049 07 12 33.9 -48 14 04.0 11.6 57820.07360 1800  34 +353.16 0.13 R  
J07161594-5135248 07 16 15.9 -51 35 24.9 10.1 57818.07437  400  35 +311.33 0.08 R  
J07202253-3358518 07 20 22.6 -33 58 52.0 10.8 57818.08385  700  46  +74.98 0.12 R  
J07265723-5647500 07 26 57.2 -56 47 50.5 12.3 58079.33009 3000  23  +71.75 0.62 R  
J07352232-4425010 07 35 22.4 -44 25 02.1 10.7 57818.09539  800  54 +177.92 0.08 R  
J07393021-5548171 07 39 30.2 -55 48 17.2      57818.10662  500  29 +333.67 0.09 R  
J07411443-4339360 07 41 14.5 -43 39 35.5 11.1 57822.08183 1200  45 +475.50 0.05 R  
J07482433-4831405 07 48 24.3 -48 31 40.4 11.3 57819.06302 1500  37 +314.12 0.22 R  
J07501424-4123454 07 50 14.2 -41 23 45.1 11.1 57822.09901 1200  37 +400.60 0.07 R  
J08015897-5752032 08 01 59.0 -57 52 02.8 10.3 57820.11631  600  31 +139.75 0.06 R  
J08032084-5856521 08 03 20.8 -58 56 52.3 11.2 57822.11678 1298  37 +130.62 0.10 R  
J08134364-2332528 08 13 43.7 -23 32 52.8 11.0 58079.85258 1847  44 +129.90 0.26 R  
J08155667-2204105 08 15 56.7 -22 04 10.8 11.4 57820.10080 1500  48 +263.58 0.06 R  
J08311233-6013195 08 31 12.4 -60 13 19.5 11.0 57819.08080 1000  28 +441.53 0.09 R  
J08393460-2122069 08 39 34.6 -21 22 07.6 10.5 57818.11722  700  50 +140.53 0.06 R  
J08594093-1415151 08 59 40.9 -14 15 15.1 11.9 57818.14538 3600  53 +383.58 0.05 R  
J09214783-0214582 09 21 47.8 -02 14 58.4 10.7 57819.09478  800  31  +87.10 0.06 R  
J09255655-3450373 09 25 56.6 -34 50 37.5 11.5 57894.96311 1800  16 +203.06 0.39 R  
J09261133-1526232 09 26 11.3 -15 26 23.2 10.7 57821.10107 1000  55 +386.19 0.08 R  
J09284944-0738585 09 28 49.5 -07 38 58.5 11.0 57822.15905 1000  32 +129.86 0.06 R  
J09310102-0304052 09 31 01.0 -03 04 05.0 10.5 57818.18263  700  49 +122.02 0.20 R  
J09364069-2038386 09 36 40.7 -20 38 38.8 10.5 57818.19310  600  45 +273.76 0.07 R  
J09471921-4127042 09 47 19.2 -41 27 04.0  7.9 57820.12775  800 147  +79.96 0.13 R  
J09574607-3923072 09 57 46.1 -39 23 07.3 11.1 57821.11650 1200  48 +127.44 0.09 R  
J10025125-4331098 10 02 51.2 -43 31 09.9 13.2 57895.02066 4500  16 +233.46 1.53 BS 
J10080064-1008523 10 08 00.6 -10 08 52.0 10.7 57819.12613 1800  55 +145.60 0.09 R  
J10082492-2314124 10 08 24.9 -23 14 12.3 10.9 57818.20447  900  49 +131.58 0.06 R  
J10121964-3221347 10 12 19.6 -32 21 34.0 11.1 57819.14706 1200  43 +363.48 0.18 R  
J10162157-2959521 10 16 21.5 -29 59 52.0 11.7 57822.14043 1700  49 +406.74 0.08 R  
J10174884-4818125 10 17 48.8 -48 18 12.0 12.2 57820.14248 1200  27 +198.14 0.27 R  
J10191573-1924464 10 19 15.7 -19 24 46.4 11.2 57821.15172 1200  36  +84.28 0.05 R  
J10194932-4900584 10 19 49.3 -49 00 58.3 11.7 57822.20572 1689  36 +261.40 0.07 R  
J10251539-3554026 10 25 15.4 -35 54 03.6 10.8 57892.99330  900  20 +248.87 0.45 R  
J10302845-7543299 10 30 28.4 -75 43 29.0 11.5 57894.98408 1200  12 +263.78 0.54 R  
J10344785-4823544 10 34 47.9 -48 23 54.5 11.6 57819.16783 1800  46 +274.43 0.13 R  
J10345348-1117221 10 34 53.5 -11 17 22.1 10.9 57822.23440 1204  36 +185.34 0.07 R  
J10362687-3746174 10 36 26.9 -37 46 19.2 11.1 57893.95780  900  12 +143.95 0.99 R  
J10401894-4106124 10 40 18.9 -41 06 12.8 11.3 57821.13413 1400  51  -31.80 0.15 R  
J10540994-1347522 10 54 09.8 -13 47 52.8 12.8 57893.98725 3600  16 +180.23 0.77 H  
J10563033-3428423 10 56 30.3 -34 28 42.0 12.1 57819.18831 1200  26 +243.87 0.25 R  
J10581140-2634179 10 58 11.4 -26 34 18.1 10.3 57818.21647  600  40 +117.59 0.04 R  
J11014865-3749526 11 01 48.7 -37 49 52.6 11.0 57818.22997 1200  36 +260.88 0.09 R  
J11142319-3208509 11 14 23.2 -32 08 50.8 10.7 57819.20226  800  38 +328.19 0.08 R  
J11265122-1805295 11 26 51.3 -18 05 29.0 11.2 57819.21877 1500  65  +89.87 0.10 R  
J11301705-1449325 11 30 17.0 -14 49 32.7 11.7 57820.16193 1600  46  -28.21 0.18 R  
J11325299-2913137 11 32 53.0 -29 13 13.7 10.8 57819.28669  800  36  +72.28 0.05 R  
J11370170-5401298 11 37 01.7 -54 01 30.0 10.8 57819.24545  800  25 +111.86 0.06 R  
J11373800-5202251 11 37 38.0 -52 02 24.9 11.8 57822.26749 1674  36 +300.57 0.11 R  
J11404726-0833030 11 40 47.3 -08 33 03.2 10.7 57821.18023  750  51 +172.22 0.10 R  
J11404944-1615396 11 40 49.4 -16 15 39.6 10.7 57821.16887  800  45 +174.97 0.08 R  
J11444480-1128167 11 44 44.7 -11 28 16.0      57821.19660  400  59 +162.15 0.29 R  
J11515010-0545441 11 51 50.1 -05 45 44.6  8.1 57818.27185  150  38 +234.22 0.17 R  
J12044314-2911051 12 04 43.2 -29 11 06.0  9.2 57895.05280  300  17  +25.49 0.23 M  
J12050944-1204531 12 05 09.4 -12 04 53.2 10.1 57822.24766  600  39 +116.09 0.07 R  
J12062488-4741150 12 06 24.9 -47 41 14.9 11.1 57895.06525 1200  14 +136.99 1.24 R  
J12070990-3653243 12 07 09.9 -36 53 24.5 10.1 57821.20523  500  38 +138.72 0.05 R  
J12100070-3130359 12 10 00.7 -31 30 36.0 10.7 57822.28569  956  47 +335.42 0.08 RH 
J12102259-4902190 12 10 22.6 -49 02 19.3 10.3 57818.27970  600  19 +247.28 0.07 R  
J12170912-2721034 12 17 09.1 -27 21 03.6 12.1 57895.08941 2400  16 +301.50 0.83 H  
J12192034-1721547 12 19 20.3 -17 21 54.0 12.1 57894.03746 3600  21  -75.34 0.35 R  
J12232106-5305536 12 23 21.1 -53 05 53.4 10.5 57818.29191  700  24 +266.08 0.08 R  
J12341308-3149577 12 34 13.1 -31 49 58.4 10.2 57819.32186  600  51 +205.90 0.04 R  
J12405721-4051430 12 40 57.2 -40 51 43.3 11.2 57821.23027 1200  48 +247.33 0.16 R  
J12424489-1315032 12 42 44.8 -13 15 03.0 10.3 57820.24560  500  65   -7.81 0.18 R  
J12535742-3801355 12 53 57.4 -38 01 35.0 10.9 57818.30473 1000  46 +172.82 0.13 R  
J12571667-4335318 12 57 16.7 -43 35 31.6 10.5 57820.25497  600  49 +136.67 0.10 R  
J12572833-5125217 12 57 28.3 -51 25 21.7 11.9 57821.25217 2099  35  +41.62 0.22 R  
J13085850-2712188 13 08 58.5 -27 12 18.9 13.0 57820.23438 1000  16 +111.10 0.21 R  
J13101305-3342369 13 10 13.1 -33 42 36.9 10.9 57818.31885 1000  36  +30.24 0.08 R  
J13214178-4320055 13 21 41.8 -43 20 05.5 11.4 57821.28414 1102  38 +201.63 0.09 R  
J13241428-1806211 13 24 14.2 -18 06 21.0 11.5 57820.28893 2400  64  -44.62 0.18 RH 
J13315746-1929446 13 31 57.5 -19 29 44.5 10.6 57822.29866  800  49   -1.29 0.04 R  
J13330890-4654079 13 33 08.9 -46 54 07.9 12.5 57821.30725 2400  32  -15.90 0.46 BS 
J13335283-2623539 13 33 52.8 -26 23 53.0 11.1 57820.31262 1200  61  +62.39 0.10 R  
J13421261-1417354 13 42 12.6 -14 17 35.5 10.2 57820.32500  500  36 +159.75 0.09 R  
J13530579-4438041 13 53 05.8 -44 38 04.0 12.2 57820.34541 2626  47  -21.43 0.35 RS 
J13573542-3032486 13 57 35.4 -30 32 48.0 12.5 57818.33441 1200  25  -26.83 0.20 R  
J14030859-3214014 14 03 08.6 -32 14 01.4 11.0 57820.36802 1000  40 +190.88 0.09 R  
J14032900-5250429 14 03 29.0 -52 50 42.0 10.6 57895.10913  400  13 +111.24 0.23 R  
J14091000-3013572 14 09 10.0 -30 13 57.7 10.7 57819.33436  800  51  +48.65 0.11 R  
J14155955-3219255 14 15 59.6 -32 19 25.5 11.5 57895.12702 2069  15 -162.59 0.20 RM 
J14165685+1215598 14 16 56.9 +12 15 59.8 12.9 57894.10118 4500  18  -87.15 0.82 B  
J14180866-2842077 14 18 08.7 -28 42 07.9 10.7 57818.34850  800  36 +171.49 0.15 R  
J14254628-1546301 14 25 46.3 -15 46 30.2 10.9 57820.38971  900  33  +14.24 0.17 R  
J14283907-2044594 14 28 39.1 -20 44 59.5 10.6 57821.35007  600  43  +51.64 0.18 R  
J14354680-1124122 14 35 46.8 -11 24 12.3 10.1 57821.34193  400  37  -16.85 0.16 R  
J14392683-1949132 14 39 26.8 -19 49 13.0 11.3 57818.38764 1400  37  +84.29 0.21 R  
J14435196-2106283 14 43 52.0 -21 06 28.2 10.9 57819.36272 1000  38  +29.81 0.06 R  
J14533307-4428301 14 53 33.1 -44 28 30.1 10.9 57819.37776 1000  45  +53.89 0.25 RS 
J14560449-3950349 14 56 04.5 -39 50 34.7 11.1 57821.38213 1200  37   -3.37 0.19 R  
J14592981-3852558 14 59 29.8 -38 52 56.0 11.1 57821.33048 1100  36 +300.95 0.11 R  
J15023852-4602066 15 02 38.5 -46 02 06.6 11.1 57821.36366 1200  45  -32.06 0.25 R  
J15062866-1428038 15 06 28.6 -14 28 04.0 11.3 57822.32766 1201  42   +3.16 0.25 R  
J15141994-4359554 15 14 19.9 -43 59 55.3 11.7 57895.19105 2400  11 +148.50 0.97 R  
J15155734-1054220 15 15 57.4 -10 54 22.1 11.0 57822.31208  993  41 +145.02 0.04 R  
J15230675-7930072 15 23 06.7 -79 30 07.3 13.2 57894.17468 4500  16 +125.42 0.77 B  
J15293404-3906241 15 29 34.1 -39 06 25.2 11.4 57895.22589 3097  14 +154.28 0.48 M  
J15320193-2211091 15 32 01.9 -22 11 09.3 12.1 57985.00459  900  22 +308.61 0.97 R  
J15360493+0247300 15 36 04.9 +02 47 30.0 12.7 57894.23740 4500  16  -20.03 0.23 B  
J15573010-2939228 15 57 30.1 -29 39 22.7 13.1 57893.23442 3600  16 +123.03 0.84 BS 
J15582703-1136532 15 58 27.0 -11 36 53.3 10.4 57822.34808  700  30 -248.84 0.06 R  
J16064231-1632461 16 06 42.3 -16 32 46.1      57822.33961  400  35 -185.30 0.09 RM 
J16285613-1014576 16 28 56.1 -10 14 57.7 10.5 57822.36005  800  47  +60.45 0.15 R  
J16524315-6719521 16 52 43.1 -67 19 52.2 12.9 57893.28977 3600  18  +90.67 0.71 B  
J17013206-5507454 17 01 32.1 -55 07 45.7 13.4 57985.00459 1071  13  +33.07 0.59 B  
J17383643-5358288 17 38 36.4 -53 58 28.8 11.1 57822.38750  908  30  +20.20 0.18 R  
J18050641-4907579 18 05 06.4 -49 07 58.0 11.1 57985.00459  780  21 +162.66 0.30 R  
J18272347-5133001 18 27 23.5 -51 33 00.2 10.9 57895.32768 2400  13  -73.69 0.22 R  
J18301354-4555101 18 30 13.6 -45 55 10.1 12.1 57894.29405 3290  21  +60.15 0.28 R  
J19050116-1949280 19 05 01.2 -19 49 28.4 10.2 57985.00459 1200  56  +95.31 0.35 R  
J19175585-5440147 19 17 55.8 -54 40 14.0 10.8 57985.00459  780  38  +48.08 0.54 R  
J19232941-4425432 19 23 29.4 -44 25 43.5 11.1 57985.00459  800  23 +258.81 0.28 R  
J19345326-3236567 19 34 53.3 -32 36 57.0 11.1 57985.00459  520  28 +206.14 0.32 R  
J19441170-3526278 19 44 11.7 -35 26 28.3 10.4 57985.00459  500  28  +59.16 0.28 R  
J19445483-4039459 19 44 54.7 -40 39 46.8 10.6 58019.01533 1400  52  +92.74 0.30 R  
J19451414-1729269 19 45 14.1 -17 29 27.9  9.2 57985.00459  450  60  +46.23 0.80 R  
J19510180-6331111 19 51 01.8 -63 31 11.1 10.5 58019.03464 1000  36 +254.49 0.33 R  
J19584974-1812109 19 58 49.7 -18 12 10.8      57894.33395  300  18 -121.26 0.34 D  
J20000364-3301351 20 00 03.6 -33 01 35.3 11.3 58019.05892 2400  39  -58.36 0.15 R  
J20005766-2541488 20 00 57.6 -25 41 49.1 10.9 58019.10853 1600  48 +150.37 0.18 R  
J20080083-2759265 20 08 00.8 -27 59 26.6 10.9 57985.00459  876  32  -82.24 0.46 R  
J20100948-4408274 20 10 09.5 -44 08 27.5 12.8 57985.00459 1200  20   +1.77 0.30 B  
J20103193-3558546 20 10 31.9 -35 58 54.7 11.4 58021.00083 1600  43 +124.94 0.30 R  
J20152296-3740178 20 15 22.9 -37 40 18.2 11.8 57985.00459  753  24  -19.42 0.27 R  
J20194310-3158163 20 19 43.1 -31 58 16.7 11.2 58020.01044 1600  58 -130.00 0.30 R  
J20233743-1659533 20 23 37.4 -16 59 53.5 11.7 58020.03586 2189  51 -141.72 0.23 R  
J20305648-3446521 20 30 56.5 -34 46 52.2 10.9 57985.00459 1200  34  -13.82 0.22 R  
J20411424-4654315 20 41 14.2 -46 54 31.5      57894.40613 3323  17  -64.47 0.33 R  
J20435776-4408037 20 43 57.8 -44 08 02.4 11.4 58021.02347 1699  29  +42.09 0.25 R  
J20453454-1431151 20 45 34.5 -14 31 15.3 10.7 58020.05788 1010  56  -74.25 0.21 R  
J20504869-3355289 20 50 48.7 -33 55 28.9 11.1 58022.01645 1300  47 -153.72 0.22 R  
J20554594-3155159 20 55 45.9 -31 55 16.0 10.8 57985.00459  508  31 -151.07 0.19 R  
J21003824-0539171 21 00 38.2 -05 39 17.2 10.8 58021.04304 1000  35 -113.59 0.37 R  
J21055865-4919336 21 05 58.7 -49 19 33.7 10.9 58020.07484 1102  37 +207.72 0.19 R  
J21080151-6555366 21 08 01.4 -65 55 37.2      58020.09119 1098  29  +81.27 0.27 R  
J21103411-6331354 21 10 34.2 -63 31 36.3 10.8 58022.03397 1013  46 -122.35 0.23 R  
J21314253-1459110 21 31 42.5 -14 59 11.2 12.1 57985.00459 1109  24  +11.39 0.30 R  
J21402305-1227035 21 40 23.0 -12 27 03.6 11.0 58019.13698 1400  39 -127.50 0.23 H  
J21462219-0512324 21 46 22.2 -05 12 32.4 10.7 58022.04924  900  40 -310.46 0.25 L  
J22115488-2847382 22 11 54.9 -28 47 38.3 10.4 57985.00459  813  40 -128.54 0.63 R  
J22125424-0235414 22 12 54.3 -02 35 42.0 12.2 57985.00459  900  25 -103.40 0.40 R  
J22161170-5319492 22 16 11.7 -53 19 49.4 10.9 57985.00459  714  38  +88.90 1.71 R  
J22190836-2333467 22 19 08.3 -23 33 46.8 10.9 58020.10816 1100  55  -41.70 0.23 R  
J22223324-1314488 22 22 33.2 -13 14 49.0 10.8 57985.00459  600  29  +26.96 0.25 R  
J22233596-5301145 22 23 36.0 -53 01 14.8 10.0 57985.00459 1003  40 +146.88 0.26 R  
J22371623-1608005 22 37 16.3 -16 08 01.4 10.6 58019.15677 1181  61   -0.74 0.34 R  
J22372037-4741375 22 37 20.4 -47 41 37.5 12.4 57985.00459 1109  21 -138.25 0.26 RH 
J22373316-4341181 22 37 33.1 -43 41 18.5 11.0 58020.12455 1100  52  -11.16 0.23 R  
J22585069-3923437 22 58 50.7 -39 23 43.7 12.9 57985.00459  800  19  -55.60 0.40 B  
J23060975-6107368 23 06 09.8 -61 07 36.8 11.0 58074.02543 1200  34  +54.28 0.33 RH 
J23181358-6252270 23 18 13.5 -62 52 27.1 11.1 58074.05629 1200  33 +188.70 0.40 R  
J23242766-2728055 23 24 27.6 -27 28 04.8 10.6 58019.18943 1200  52 -133.11 0.26 R  
J23254164-2356206 23 25 41.6 -23 56 20.9 10.1 58074.06961  500  38  -74.60 0.23 RM 
J23285061-0432368 23 28 50.6 -04 32 34.8 11.5 58074.08497 1504  31  -34.94 0.34 H  
J23330336-4437127 23 33 03.4 -44 37 13.1 10.0 57985.00459 1200  74  +94.53 0.29 RH 
J23342332-2748003 23 34 23.3 -27 48 00.3 12.6 58078.03508 3600  28  -50.35 0.35 R  
J23425814-4327352 23 42 58.1 -43 27 35.2 11.4 58081.02092 1600  46  +48.53 0.22 R  
J23434113-6019223 23 43 41.1 -60 19 22.6 12.9 58079.02857 3170  22 +208.99 2.13 SH 
J23475942-5701184 23 47 59.4 -57 01 18.6 11.7 58081.04474 2000  35  +40.74 0.31 R  
J23490902-2447176 23 49 09.1 -24 47 17.4 12.1 58080.03000 2700  44 -164.58 0.22 R  
J23552837+0421179 23 55 28.4 +04 21 18.0  9.9 57985.00459 1000  55 -217.70 0.41 L  


==> DataTables/datafile3.txt <==
Title: The R-Process Alliance: Fourth Data Release from the search 
       for r-process-enhanced stars in the Galactic Halo 
Authors: Holmbeck E.M., Hansen T.T., Beers T.C., Placco V.M., Whitten D.D., 
    Rasmussen K.C., Roederer I.U., Ezzeddine R., Sakari C.M., Frebel A., 
    Drout M.R., Simon J.D., Thompson I.B., Bland-Hawthorn J., Gibson B.K., 
    Grebel E.K., Kordopatis G., Kunder A., Melendez J., Navarro J.F., 
    Reid W.A., Seabroke G., Steinmetz M., Watson F., Wyse R.F.G.
Table: Model Atmospheric Parameters
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---       2MASS   Stellar ID, 2MASS position based name 
  19- 22 I4     K         Teff    Stellar effective surface temperature
  24- 27 F4.2   [cm/s2]   logg    log, suface gravity
  29- 33 F5.2   [-]       [Fe/H]  Metallicity
  35- 38 F4.2   [-]     e_[Fe/H]  Uncertainty in [Fe/H]
  40- 42 I3     ---       NFeI    Number, Fe I lines 
  44- 45 I2     ---       NFeII   Number, Fe II lines
  47- 50 F4.2   km/s      vturb   micro-turbulent velocity, {xi}
--------------------------------------------------------------------------------
J00002416-1107454 4693 1.37 -2.40 0.12  90 26 2.11 
J00023429-1924590 4400 1.15 -2.22 0.14  32 15 2.97 
J00041581-5815524 4375 1.50 -2.32 0.17  30 12 2.81 
J00062986-5049319 4647 0.75 -2.59 0.15  86 27 2.36 
J00093394-1857008 4815 1.78 -1.85 0.14 115 27 1.56 
J00154806-6253207 4725 1.78 -2.30 0.15  60 16 2.09 
J00172430-3333151 4764 1.73 -2.29 0.13  69 16 2.02 
J00182832-3900338 4639 1.34 -1.75 0.13  60 17 2.09 
J00223225-4839449 4648 1.40 -1.75 0.15 102 21 2.15 
J00374325-1204391 4695 1.31 -2.40 0.13  98 23 1.98 
J00410929-0328595 4898 1.78 -2.53 0.15  84 15 2.21 
J00413026-4058547 4605 1.19 -2.57 0.17  78 22 2.17 
J00442897-1017497 4672 1.31 -2.35 0.15 101 24 2.07 
J00452879-5846450 4754 1.27 -2.22 0.16  96 26 2.02 
J00482431-1041309 4764 1.08 -2.45 0.15  83 26 2.43 
J00584386-3005576 4833 1.65 -3.50 0.15  78 12 1.50 
J01083959-2857013 4936 2.01 -2.84 0.13  49  9 1.39 
J01094330-5907230 4714 1.13 -2.46 0.15  80 27 2.03 
J01213447-2528002 4551 1.05 -2.61 0.14  79 21 2.33 
J01265856+0135153 4355 0.52 -3.39 0.20  33 11 2.11 
J01311599-4016510 4824 1.63 -2.17 0.13  97 23 2.05 
J01321981-3040512 5175 2.87 -2.13 0.12 101 22 1.57 
J01352315-0817533 4733 1.52 -2.06 0.14  84 24 1.77 
J01371888-1729037 4381 0.66 -2.55 0.15  68 23 2.82 
J01373857-2618131 4579 1.03 -2.80 0.15  51 13 2.09 
J01425232-4657481 5126 2.60 -2.04 0.14 100 19 1.67 
J01425445-0904162 4662 1.59 -1.73 0.14 156 24 1.98 
J01451383-4302313 4910 1.83 -2.09 0.15 105 23 1.97 
J01493760-4551222 4965 1.50 -2.72 0.10  49 16 2.50 
J02070641-5009166 4526 0.98 -2.15 0.14  46 16 2.68 
J02212400-4056480 4797 0.94 -2.52 0.15  46 16 1.93 
J02215117-5933316 5119 2.85 -2.68 0.16  77 13 2.58 
J02215557-5410143 5842 3.53 -2.09 0.13  85 18 1.54 
J02215793-2130429 4806 1.50 -1.98 0.12  87 18 1.83 
J02230804-3129531 4757 1.52 -1.82 0.16 111 26 1.93 
J02265832-0749596 5088 2.74 -1.94 0.11 100 22 1.66 
J02515281-3717316 4660 0.83 -2.33 0.13  82 22 2.27 
J02570028-3024374 4833 1.84 -2.09 0.13 106 23 1.44 
J03142084-1035112 4769 1.15 -3.75 0.12  37  7 2.11 
J03190629-0819306 4751 1.45 -2.24 0.14  94 24 1.84 
J03210882-3944213 4671 1.18 -1.91 0.16 149 32 2.24 
J03422816-6500355 4976 2.29 -2.16 0.13 143 25 2.05 
J03425812-3047217 5381 1.66 -2.35 0.12  52 19 1.64 
J04012191-2635058 4856 1.93 -2.17 0.13 104 27 1.78 
J04014897-3757533 4797 1.02 -2.28 0.13  97 23 2.32 
J04182158-2323391 4633 1.37 -1.76 0.15  92 27 1.86 
J04263084-4058516 4612 1.37 -2.43 0.15  72 18 2.00 
J04315411-0632100 5274 3.39 -2.18 0.13  83 13 1.28 
J04350131-0959363 4839 1.80 -2.87 0.14  70 14 2.57 
J04411241-6518438 5008 2.36 -2.47 0.12  85 16 1.45 
J04420818-3421138 5005 2.12 -1.94 0.15  49 18 1.99 
J04520910-6209121 4623 1.15 -2.78 0.12  67 17 2.15 
J05311779-5810048 5141 2.58 -2.33 0.11  65 21 1.78 
J05381700-7516207 4968 2.08 -1.83 0.13  85 20 1.91 
J05383296-5904280 5824 2.03 -2.53 0.14  69 18 2.84 
J05514213-3327337 4718 1.62 -2.42 0.15  36 15 2.04 
J05521578-3953184 4705 1.55 -2.34 0.15  89 21 2.00 
J05564771-6639054 4711 1.67 -2.01 0.13  82 21 1.89 
J06014757-5951510 5274 3.18 -2.08 0.12  91 20 1.61 
J06055404-3306288 5354 2.68 -1.93 0.15  65 13 2.08 
J06090353-7122260 4878 1.51 -2.73 0.11  63 13 1.94 
J06195001-5312114 5212 3.04 -2.06 0.13  87 19 1.59 
J06290787-6709523 4616 1.05 -2.73 0.15  63 15 2.81 
J06320130-2026538 5067 2.52 -1.56 0.11 147 23 1.63 
J06332771-3519240 5224 3.15 -1.84 0.14 108 22 1.33 
J06401317-3540444 4942 2.26 -2.38 0.14 102 18 1.21 
J06420823-5116448 4707 1.40 -2.64 0.12  83 18 1.79 
J06592949-5406125 4887 1.89 -1.86 0.11  87 24 1.96 
J07052028-3343242 4802 1.52 -2.37 0.13 155 20 1.80 
J07103110-7121522 5167 2.94 -1.47 0.11  80 18 1.75 
J07123398-4814049 4448 0.76 -3.08 0.14 100 20 2.41 
J07161594-5135248 4575 1.15 -1.86 0.15 159 29 2.06 
J07202253-3358518 5040 2.22 -1.60 0.12 138 26 1.78 
J07265723-5647500 4916 1.95 -1.93 0.13  67 15 1.90 
J07352232-4425010 5245 3.06 -1.58 0.11 141 18 1.30 
J07393021-5548171 4426 1.39 -1.74 0.15 135 24 2.37 
J07411443-4339360 4974 2.18 -1.87 0.10  69 20 1.39 
J07482433-4831405 5329 1.46 -2.10 0.10  87 21 1.90 
J07501424-4123454 5021 2.21 -1.87 0.14  97 30 1.80 
J08015897-5752032 4622 1.24 -1.72 0.11  60 27 2.11 
J08032084-5856521 5158 2.75 -1.73 0.14  95 22 1.57 
J08134364-2332528 4836 1.33 -1.72 0.15  79 32 2.03 
J08155667-2204105 4877 1.95 -1.82 0.14 133 33 1.71 
J08311233-6013195 5153 2.44 -1.47 0.12 103 29 1.79 
J08393460-2122069 4779 1.66 -1.94 0.12 172 25 1.98 
J08594093-1415151 4876 2.04 -1.46 0.14 152 22 1.82 
J09214783-0214582 4788 1.59 -1.99 0.12 101 25 1.94 
J09255655-3450373 4619 1.55 -1.80 0.14  77 22 2.04 
J09261133-1526232 5004 2.19 -1.69 0.14 112 26 1.80 
J09284944-0738585 4760 2.02 -1.23 0.14  92 22 1.76 
J09310102-0304052 6026 3.80 -1.70 0.14  93 23 1.48 
J09364069-2038386 4778 1.71 -1.78 0.14 158 19 1.95 
J09471921-4127042 4680 0.83 -2.67 0.16  85 24 2.39 
J09574607-3923072 4903 1.64 -1.69 0.14  99 24 2.28 
J10025125-4331098 4788 0.94 -2.87 0.14  53 19 2.64 
J10080064-1008523 4727 1.16 -1.91 0.14  75 24 2.21 
J10082492-2314124 4898 2.10 -1.97 0.14 157 23 1.97 
J10121964-3221347 4595 0.88 -2.68 0.15 105 26 2.52 
J10162157-2959521 4939 2.11 -1.99 0.13  99 23 1.81 
J10174884-4818125 5003 2.18 -1.84 0.14  81 23 1.35 
J10191573-1924464 4564 2.03 -1.11 0.17  67 20 1.96 
J10194932-4900584 5013 2.09 -1.50 0.14 114 32 1.79 
J10251539-3554026 4888 1.52 -1.52 0.15  30 18 1.70 
J10302845-7543299 4684 0.89 -2.18 0.14  48 16 2.45 
J10344785-4823544 4927 1.82 -2.08 0.13 128 29 1.74 
J10345348-1117221 4548 1.25 -1.77 0.17  91 26 2.43 
J10362687-3746174 4597 1.19 -1.73 0.16  66 24 1.92 
J10401894-4106124 4958 2.17 -1.55 0.15 114 33 1.63 
J10540994-1347522 4710 1.20 -2.93 0.13  55 17 2.20 
J10563033-3428423 4467 0.69 -2.69 0.16  61 17 2.19 
J10581140-2634179 4520 1.18 -1.85 0.14  92 18 2.02 
J11014865-3749526 4452 0.95 -2.26 0.15  86 19 2.49 
J11142319-3208509 4451 0.86 -2.36 0.15  97 23 2.57 
J11265122-1805295 5054 2.46 -2.59 0.12 129 21 1.84 
J11301705-1449325 4947 2.11 -2.73 0.13 174 21 1.86 
J11325299-2913137 4435 1.12 -1.97 0.19  90 26 2.09 
J11370170-5401298 4466 1.25 -1.80 0.14  70 22 2.42 
J11373800-5202251 5053 2.21 -2.21 0.14  94 23 2.00 
J11404726-0833030 5118 2.65 -1.52 0.13 108 26 1.51 
J11404944-1615396 4697 1.52 -1.67 0.14  84 25 2.19 
J11444480-1128167 5289 3.08 -2.24 0.15 105 20 1.32 
J11515010-0545441 4391 1.22 -1.74 0.14  53 18 3.46 
J12044314-2911051 4465 0.92 -2.35 0.15  73 23 2.49 
J12050944-1204531 4358 0.85 -1.80 0.14  47 22 2.06 
J12062488-4741150 4584 1.03 -2.35 0.14  75 28 2.66 
J12070990-3653243 4604 1.51 -1.64 0.17  93 21 2.24 
J12100070-3130359 4669 1.21 -2.57 0.13  92 24 2.16 
J12102259-4902190 4822 1.49 -1.74 0.13  66 13 1.95 
J12170912-2721034 4935 1.76 -2.82 0.14  73 20 2.01 
J12192034-1721547 4752 1.48 -2.74 0.12  75 17 1.93 
J12232106-5305536 4676 1.07 -2.12 0.20  49 23 2.05 
J12341308-3149577 4772 2.05 -1.34 0.13  78 24 1.86 
J12405721-4051430 5163 2.83 -1.48 0.11  76 20 1.71 
J12424489-1315032 5867 3.51 -1.91 0.12 106 24 1.62 
J12535742-3801355 4773 1.36 -2.37 0.14 100 27 2.01 
J12571667-4335318 4845 1.93 -1.97 0.14 110 30 1.54 
J12572833-5125217 4699 1.49 -2.36 0.12  76 18 2.07 
J13085850-2712188 4487 1.05 -2.38 0.21  66 22 2.32 
J13101305-3342369 4594 1.28 -2.01 0.14 103 17 2.12 
J13214178-4320055 4892 1.36 -2.17 0.13  77 17 2.87 
J13241428-1806211 4741 1.38 -2.59 0.14 124 22 1.89 
J13315746-1929446 5077 2.62 -1.15 0.14 100 30 1.52 
J13330890-4654079 4591 0.79 -3.02 0.16  73 17 2.14 
J13335283-2623539 4838 1.96 -2.28 0.11  99 26 1.83 
J13421261-1417354 4542 1.07 -1.63 0.18  97 29 2.44 
J13530579-4438041 4576 0.84 -3.31 0.15  45 18 2.85 
J13573542-3032486 5289 2.49 -2.12 0.16  59 11 1.85 
J14030859-3214014 4471 0.96 -2.53 0.18  86 21 2.77 
J14032900-5250429 5121 2.65 -1.86 0.12  79 21 1.57 
J14091000-3013572 5166 2.82 -1.80 0.11 100 22 1.59 
J14155955-3219255 4486 1.00 -2.58 0.18  72 18 2.81 
J14165685+1215598 4802 1.38 -2.74 0.15  47 11 2.55 
J14180866-2842077 4639 1.18 -2.50 0.13  86 19 2.35 
J14254628-1546301 4305 0.64 -2.26 0.15  65 25 2.20 
J14283907-2044594 4815 1.79 -1.60 0.15  85 25 1.82 
J14354680-1124122 5079 2.68 -1.10 0.16  82 24 1.84 
J14392683-1949132 5072 2.22 -2.27 0.16  63 19 1.98 
J14435196-2106283 4486 1.04 -1.93 0.19 103 25 2.49 
J14533307-4428301 4701 1.00 -2.56 0.13 101 27 2.28 
J14560449-3950349 4612 1.36 -1.74 0.19  75 23 2.18 
J14592981-3852558 4484 0.83 -2.40 0.16  39 20 2.38 
J15023852-4602066 4806 1.66 -2.23 0.14  83 27 2.09 
J15062866-1428038 5278 3.16 -2.23 0.13  85 18 1.35 
J15141994-4359554 4589 0.73 -2.43 0.15  60 15 2.55 
J15155734-1054220 4856 1.68 -1.71 0.13  88 25 2.09 
J15230675-7930072 4737 1.07 -2.55 0.20  47 11 1.93 
J15293404-3906241 4492 0.66 -2.75 0.15  50 14 3.07 
J15320193-2211091 4868 1.23 -2.37 0.13  81 16 2.15 
J15360493+0247300 4779 1.81 -2.42 0.15  48 14 2.47 
J15573010-2939228 5562 3.59 -1.74 0.15  32  8 2.13 
J15582703-1136532 4736 1.46 -1.61 0.13  47 20 1.68 
J16064231-1632461 4444 1.13 -2.17 0.18 138 21 2.10 
J16285613-1014576 5078 1.80 -1.93 0.11 105 26 2.07 
J16524315-6719521 5333 1.90 -2.58 0.17  28  9 2.30 
J17013206-5507454 5094 1.80 -2.10 0.15  53  8 1.91 
J17383643-5358288 4671 0.87 -2.23 0.14  69 26 2.42 
J17414840-5340354 4580 1.17 -2.14 0.15  88 23 2.27 
J18050641-4907579 4430 1.03 -2.58 0.18  64 13 2.44 
J18272347-5133001 4583 1.53 -1.85 0.15  80 20 2.37 
J18301354-4555101 5035 1.89 -2.98 0.14  44  9 1.86 
J19050116-1949280 4780 1.40 -1.82 0.12  71 19 2.03 
J19175585-5440147 4738 1.28 -2.75 0.12  85 19 2.05 
J19232941-4425432 4437 1.01 -2.07 0.13  40 16 2.42 
J19345326-3236567 4634 1.16 -2.17 0.14  72 14 2.20 
J19441170-3526278 4513 0.99 -2.13 0.15  57 22 2.48 
J19445483-4039459 4500 1.16 -1.92 0.13  61 24 1.87 
J19451414-1729269 4631 1.23 -2.63 0.13  82 22 2.16 
J19510180-6331111 4721 1.60 -2.09 0.14 101 25 1.74 
J19584974-1812109 4785 1.53 -2.99 0.10  79 17 1.94 
J20000364-3301351 4474 1.12 -1.89 0.14  79 27 2.06 
J20005766-2541488 4731 1.69 -2.01 0.12  73 22 1.76 
J20080083-2759265 4481 1.00 -2.16 0.14  58 22 2.12 
J20100948-4408274 4698 1.02 -2.78 0.12  51 15 2.20 
J20103193-3558546 4931 1.04 -2.56 0.11  71 22 2.15 
J20152296-3740178 4747 1.58 -2.73 0.12  70 16 2.04 
J20194310-3158163 4927 2.29 -2.16 0.12 102 21 1.51 
J20233743-1659533 4635 1.43 -2.57 0.13  75 17 1.80 
J20305648-3446521 4571 1.15 -2.47 0.13  53 17 2.25 
J20411424-4654315 4647 1.30 -2.30 0.15  85 18 2.56 
J20435776-4408037 4410 0.86 -1.85 0.14  49 20 2.05 
J20453454-1431151 4582 1.01 -2.81 0.13  81 21 2.02 
J20504869-3355289 4549 1.09 -2.63 0.14  73 21 2.33 
J20554594-3155159 4581 0.94 -2.67 0.13  61 17 2.26 
J21003824-0539171 4872 1.13 -2.27 0.11  68 17 2.03 
J21055865-4919336 4633 1.30 -2.27 0.14  75 21 2.30 
J21080151-6555366 4428 1.07 -2.40 0.14  53 20 2.76 
J21103411-6331354 5066 2.75 -2.07 0.12  93 20 1.44 
J21314253-1459110 4927 1.93 -1.97 0.12  71 16 1.83 
J21402305-1227035 4621 1.30 -3.09 0.15  85 16 1.86 
J21462219-0512324 4723 1.19 -1.69 0.13  63 18 1.97 
J22115488-2847382 4710 1.78 -2.62 0.12  78 15 2.03 
J22125424-0235414 5187 2.99 -2.09 0.11  82 19 1.58 
J22161170-5319492 5112 1.53 -2.51 0.12  79 19 2.50 
J22190836-2333467 4743 1.46 -2.54 0.14  84 22 1.95 
J22223324-1314488 4613 1.09 -2.46 0.13  66 19 2.44 
J22233596-5301145 4692 1.40 -2.41 0.12  81 22 2.25 
J22371623-1608005 6175 3.86 -2.10 0.13  78 16 1.96 
J22372037-4741375 4499 1.07 -2.97 0.19  46 18 2.12 
J22373316-4341181 4707 1.73 -2.47 0.13  77 20 1.70 
J22585069-3923437 4901 1.61 -2.45 0.12  68 21 1.91 
J23060975-6107368 4669 1.33 -2.28 0.15  80 22 2.03 
J23181358-6252270 4554 1.03 -2.40 0.10  69 18 1.89 
J23242766-2728055 4743 1.59 -2.40 0.11  83 20 1.96 
J23254164-2356206 4647 1.28 -1.88 0.14  84 25 2.15 
J23285061-0432368 4792 1.60 -1.95 0.14  75 24 1.84 
J23330336-4437127 4716 1.08 -2.60 0.11  85 23 2.32 
J23342332-2748003 4617 1.05 -2.35 0.14  59 16 2.14 
J23425814-4327352 4867 1.99 -2.16 0.11  83 24 1.67 
J23434113-6019223 4660 1.47 -3.05 0.11  32  6 2.54 
J23475942-5701184 4668 0.88 -2.33 0.13  67 26 2.45 
J23490902-2447176 5248 2.73 -2.18 0.10  75 19 1.81 
J23552837+0421179 4528 0.97 -2.51 0.15  92 21 2.26 


==> DataTables/datafile5.txt <==
Title: The R-Process Alliance: Fourth Data Release from the search 
       for r-process-enhanced stars in the Galactic Halo 
Authors: Holmbeck E.M., Hansen T.T., Beers T.C., Placco V.M., Whitten D.D., 
    Rasmussen K.C., Roederer I.U., Ezzeddine R., Sakari C.M., Frebel A., 
    Drout M.R., Simon J.D., Thompson I.B., Bland-Hawthorn J., Gibson B.K., 
    Grebel E.K., Kordopatis G., Kunder A., Melendez J., Navarro J.F., 
    Reid W.A., Seabroke G., Steinmetz M., Watson F., Wyse R.F.G.
Table: Neutron-Capture Abundances and Sub-Class Assignments
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---     2MASS      Stellar ID, 2MASS position based name  
  19- 19 A1     ---   f_2MASS      Source notes (1)
  21- 25 F5.2   [-]     [Fe/H]     Iron abundance, relative to Hydrogen (2)
  27- 27 A1     ---   l_[C/Fe]     Limit flag for [C/Fe]
  29- 33 F5.2   [-]     [C/Fe]     Carbon to Iron abundance (2)
  35- 39 F5.2   [-]     [C/Fe]c    ?="" Carbon to Iron abundance, corrected (2)
  41- 45 F5.2   [-]     [Sr/Fe]    Strontium to Iron abundance (2)
  47- 47 A1     ---   l_[Ba/Fe]    Limit flag for [Ba/Fe] 
  49- 53 F5.2   [-]     [Ba/Fe]    Barium to Iron abundance (2)
  55- 55 A1     ---   l_[Eu/Fe]    Limit flag for [Eu/Fe]
  57- 61 F5.2   [-]     [Eu/Fe]    ?="" Europium to Iron abundance (2)
  63- 71 A9     ---     Sub-class  Dominant neutron capture process (3)
--------------------------------------------------------------------------------
Note (1): Source Notes --
    a = Also analyzed in Sakari et al. (2018ApJ...868..110S).
    b = Casey & Schlaufman (2015) have also analyzed this star 
        and find [Eu/Fe] <+0.50.
Note (2): All [X/Y] abundances use the Solar System measurements from 
    Asplund et al. (2015ApJ...809..110C).
Note (3): Dominant neutron capture processes
    r-I       = +0.3 < [Eu/Fe] ≤ +0.7, [Ba/Eu] < 0;
    r-II      = [Eu/Fe] > +0.7, [Ba/Eu] < 0;
    non-RPE   = no r-process enhancement;
    unknown   = cannot be determined from upper/lower limits;
    limited-r = [Eu/Fe] < +0.3, [Sr/Ba] < +0.5;
    s         = [Ba/Fe] > +1.0, [Ba/Eu] > +0.5;
    CEMP-s    = [C/Fe] > +0.7, [Ba/Fe] > +1.0, [Ba/Eu] > +0.5;
    CEMP-no   = [C/Fe] > +0.7, [Ba/Fe] < 0;
    CEMP      = [C/Fe] > +0.7;
--------------------------------------------------------------------------------
J00002416-1107454   -2.40   -0.33 +0.24 -0.32   -0.27   +0.50 r-I       
J00023429-1924590   -2.22   -0.64 +0.06 +0.08   -0.27   +0.56 r-I       
J00041581-5815524   -2.32   -0.66 -0.16 +0.72   +0.30   +0.95 r-II      
J00062986-5049319   -2.59   -0.65 +0.11 -0.45   -0.70   -0.15 non-RPE   
J00093394-1857008   -1.85   -0.17 +0.06 +0.13   +0.23   +0.46 r-I       
J00154806-6253207   -2.30   -0.55 -0.33 +0.30   +0.08   +0.40 r-I       
J00172430-3333151   -2.29   -0.07 +0.23 +0.35   +0.05   +0.59 r-I       
J00182832-3900338   -1.75   -0.35 +0.14 +0.28   +0.07   +0.57 r-I       
J00223225-4839449   -1.75   -0.25 +0.20 -0.05   +0.10   +0.65 r-I       
J00374325-1204391   -2.40   -0.20 +0.42  0.00   -0.27   +0.28 non-RPE   
J00410929-0328595   -2.53   +0.24 +0.46 -0.16   -0.49   +0.12 non-RPE   
J00413026-4058547   -2.57   -0.49 +0.20 +0.04   -0.27   +0.38 r-I       
J00442897-1017497   -2.35   -0.25 +0.36 -0.08   -0.07   +0.47 r-I       
J00452879-5846450   -2.22   -0.25 +0.37 +0.28   +0.12   +0.57 r-I       
J00482431-1041309   -2.45   -0.25 +0.47 +0.25   +0.09   +0.45 r-I       
J00584386-3005576   -3.50   +0.43 +0.66 -1.12 < -0.15 < +0.30 unknown   
J01083959-2857013   -2.84   +0.10 +0.13 +0.46   -0.13 < +0.50 unknown   
J01094330-5907230   -2.46   -0.17 +0.51 +0.08   -0.49   +0.01 limited-r 
J01213447-2528002   -2.61   -0.50 +0.24 +0.13   -0.30   +0.30 r-I       
J01265856+0135153   -3.39   -0.92 -0.20 -0.77   -0.93 <  0.00 non-RPE   
J01311599-4016510   -2.17   -0.10 +0.27 +0.18   -0.12   +0.53 r-I       
J01321981-3040512   -2.13   -0.15 -0.14 +0.07   +0.03   +0.42 r-I       
J01352315-0817533   -2.06   -0.16 +0.28 +0.57   +1.02   +0.43 s         
J01371888-1729037   -2.55   -0.85 -0.07 -0.18   -0.31   +0.33 r-I       
J01373857-2618131   -2.80   -0.15 +0.57  0.00   +0.03   +0.62 r-I       
J01425232-4657481   -2.04   +0.02 +0.03 +0.22   -0.13   +0.22 non-RPE   
J01425445-0904162   -1.73   -0.55 -0.15 +0.30   +0.35   +0.83 r-II      
J01451383-4302313   -2.09   -0.20 -0.02 -0.25   -0.15   +0.13 non-RPE   
J01493760-4551222   -2.72   -0.10 +0.36 -0.40   -0.05   +0.30 r-I       
J02070641-5009166   -2.15   -0.80 -0.04 +0.13   +0.20   +0.65 r-I       
J02212400-4056480   -2.52   +0.20 +0.83 -0.18   -0.18   +0.46 r-I       
J02215117-5933316   -2.68   +0.25 +0.26 +0.25   -0.18 < +0.50 unknown   
J02215557-5410143   -2.09    0.00  0.00 +0.22   +0.42 < +0.80 unknown   
J02215793-2130429   -1.98   -0.59 -0.11 +0.24   +0.14   +0.18 non-RPE   
J02230804-3129531   -1.82   -0.30 +0.12 +0.15   +0.10   +0.45 r-I       
J02265832-0749596   -1.94   -0.05 -0.04 +0.23   +0.08   +0.56 r-I       
J02515281-3717316   -2.33   -0.40 +0.34 -0.33   -0.22   +0.33 r-I       
J02570028-3024374   -2.09   +0.15 +0.33 -0.03   +0.03   +0.55 r-I       
J03142084-1035112   -3.75   +0.76 +1.45 -1.52 < -0.35 < +0.55 unknown   
J03190629-0819306   -2.24   -0.32 +0.21 -0.12   -0.55   -0.15 non-RPE   
J03210882-3944213   -1.91   -0.60 +0.03 +0.20   +0.13   +0.55 r-I       
J03422816-6500355   -2.16   +0.05 +0.06 +0.33   +0.40   +1.05 r-II      
J03425812-3047217   -2.35 <  0.00       +0.75   +0.55   +0.67 r-I       
J04012191-2635058   -2.17   +0.03 +0.13 +0.13   +0.15   +0.38 r-I       
J04014897-3757533   -2.28   -0.30 +0.42 +0.07   +0.17   +0.18 non-RPE   
J04182158-2323391   -1.76   -0.44 +0.06 +0.19   +0.13   +0.48 r-I       
J04263084-4058516   -2.43   -0.60 -0.01 +0.02   +0.07   +0.40 r-I       
J04315411-0632100   -2.18   -0.05 -0.05 +0.05   -0.10   +0.30 r-I       
J04350131-0959363   -2.87   +0.05 +0.20 -0.70   -0.75 < +0.20 non-RPE   
J04411241-6518438   -2.47   -0.14 -0.13 +0.24   -0.21   +0.29 non-RPE   
J04420818-3421138   -1.94   +1.80 +1.83 +0.50   +1.38   +0.60 CEMP-s    
J04520910-6209121   -2.78   -0.19 +0.49 -0.14   -0.14   +0.46 r-I       
J05311779-5810048   -2.33   +0.17 +0.18 -0.13   -0.11   +0.65 r-I       
J05381700-7516207   -1.83   +0.01 +0.04 +0.46   +0.23   +0.53 r-I       
J05383296-5904280   -2.53 < +0.80       +1.15   +0.76   +1.28 r-II      
J05514213-3327337   -2.42   -0.27 +0.11 +0.30   -0.13   +0.49 r-I       
J05521578-3953184   -2.34   -0.22 +0.24 +0.23   -0.04   +0.41 r-I       
J05564771-6639054   -2.01   -0.45 -0.12 +0.10   +0.08   +0.45 r-I       
J06014757-5951510   -2.08   +0.01 +0.01 +0.24   -0.12   +0.26 non-RPE   
J06055404-3306288   -1.93   +1.03 +1.05 +1.03   +1.13   +0.93 non-RPE   
J06090353-7122260   -2.73   -0.08 +0.38 -0.16   -0.45   +0.32 r-I       
J06195001-5312114   -2.06   +0.30 +0.31 +1.00   -0.03   +0.73 r-II      
J06290787-6709523   -2.73   -0.44 +0.30 -0.44   -0.17   +0.46 r-I       
J06320130-2026538   -1.56   -0.05 -0.03 +1.44   +0.15   +0.70 r-I       
J06332771-3519240   -1.84   +0.02 +0.03 +0.12   +0.02   +0.45 r-I       
J06401317-3540444   -2.38   -0.10 -0.09 +0.24   +0.05   +0.38 r-I       
J06420823-5116448   -2.64   +0.15 +0.65 -0.02   -0.43   +0.05 non-RPE   
J06592949-5406125   -1.86   +0.50 +0.62 +0.63   +0.80   +0.43 non-RPE   
J07052028-3343242 a -2.37   +0.11 +0.57 +0.24   +0.28   +0.57 r-I       
J07103110-7121522   -1.47    0.00 +0.02 +0.61   +0.33   +1.05 r-II      
J07123398-4814049   -3.08   -0.55 +0.20 -1.85   -1.20 < -0.20 non-RPE   
J07161594-5135248   -1.86   -0.47 +0.13 +0.21   +0.28   +0.46 r-I       
J07202253-3358518   -1.60   +0.11 +0.13 +0.49   +0.68   +1.44 r-II      
J07265723-5647500   -1.93   +0.04 +0.14 +0.07   +0.10   +0.65 r-I       
J07352232-4425010   -1.58   -0.01  0.00 +0.24   +0.39   +0.79 r-II      
J07393021-5548171   -1.74   -0.95 -0.40 +0.35   +0.50   +0.63 r-I       
J07411443-4339360   -1.87   +0.05 +0.06 +0.02   +0.13   +0.50 r-I       
J07482433-4831405   -2.10   +0.06 +0.51 +0.36   +0.34   +0.06 non-RPE   
J07501424-4123454   -1.87   +0.17 +0.18 +0.15   +0.27   +0.59 r-I       
J08015897-5752032   -1.72   -0.35 +0.17 +0.20   +0.15   +0.55 r-I       
J08032084-5856521   -1.73   +0.01 +0.03 +0.24   +0.26   +0.49 r-I       
J08134364-2332528   -1.72   -0.40 +0.10 +0.10   +0.28   +0.32 r-I       
J08155667-2204105   -1.82   -0.13 -0.03 +0.11   +0.21   +0.57 r-I       
J08311233-6013195   -1.47   +0.04 +0.06 -0.06   -0.39   +0.14 non-RPE   
J08393460-2122069   -1.94   -0.20 +0.14 +0.15   +0.13   +0.42 r-I       
J08594093-1415151   -1.46   -0.27 -0.20 +0.13   +0.35   +0.52 r-I       
J09214783-0214582   -1.99   -0.12 +0.26 +0.38    0.00   +0.23 non-RPE   
J09255655-3450373   -1.80   -0.46 -0.04 +0.39   +0.22   +0.62 r-I       
J09261133-1526232   -1.69   +0.01 +0.03 +0.06   +0.28   +0.43 r-I       
J09284944-0738585   -1.23    0.00 +0.07 +0.45   +0.32   +0.60 r-I       
J09310102-0304052   -1.70   +0.08 +0.08 +0.36   +0.36   +0.33 non-RPE   
J09364069-2038386   -1.78   -0.35 -0.05 +0.15   +0.12   +0.48 r-I       
J09471921-4127042   -2.67   -0.42 +0.32 -1.57   -0.89   -0.45 non-RPE   
J09574607-3923072   -1.69   -0.06 +0.24 +0.22   +0.21   +0.55 r-I       
J10025125-4331098   -2.87   -0.25 +0.49 -0.36   -0.71   +0.42 r-I       
J10080064-1008523   -1.91   +0.42 +0.79 +0.47   +1.19   +0.37 s         
J10082492-2314124   -1.97    0.00 +0.02 +0.15   +0.23   +0.40 r-I       
J10121964-3221347   -2.68   -0.55 +0.20 -0.20   -0.07   +0.55 r-I       
J10162157-2959521   -1.99   +0.01 +0.03 +0.14   -0.06   +0.22 non-RPE   
J10174884-4818125   -1.84   +0.01 +0.02 +0.24   +0.06   +0.28 non-RPE   
J10191573-1924464   -1.11   -0.32 -0.23 +0.63   +0.73   +0.75 r-II      
J10194932-4900584   -1.50   -0.05 -0.02 +0.20   +0.22   +0.45 r-I       
J10251539-3554026   -1.52   +0.05 +0.35 +0.40   +0.60   +0.47 non-RPE   
J10302845-7543299   -2.18   -0.52 +0.21 -0.07   +0.08   +0.53 r-I       
J10344785-4823544   -2.08    0.00 +0.20 +0.18   -0.35   -0.08 limited-r 
J10345348-1117221   -1.77   -0.65 -0.07 +0.05   -0.32   +0.35 r-I       
J10362687-3746174   -1.73   -0.51 +0.06 +0.22   +0.32   +0.60 r-I       
J10401894-4106124   -1.55    0.00 +0.02 +0.13   +0.35   +0.82 r-II      
J10540994-1347522   -2.93 < -0.20       -1.14   -1.27 < +0.30 non-RPE   
J10563033-3428423   -2.69   -0.43 +0.32 -0.68   -1.28   -0.63 limited-r 
J10581140-2634179   -1.85   -0.60 +0.02 +0.10   +0.15   +0.20 non-RPE   
J11014865-3749526   -2.26   -0.70 +0.07 +0.10   -0.12   +0.50 r-I       
J11142319-3208509   -2.36   -0.80 -0.01 +0.05   -0.35   +0.23 non-RPE   
J11265122-1805295   -2.59   -0.01  0.00 +0.12   -0.28   +0.04 non-RPE   
J11301705-1449325 a -2.73   +0.05 +0.06  0.00   -0.10   +0.55 r-I       
J11325299-2913137   -1.97   -0.90 -0.21 +0.18   -0.02   +0.15 non-RPE   
J11370170-5401298   -1.80   -0.80 -0.19 +0.05   +0.10   +0.63 r-I       
J11373800-5202251   -2.21   +0.13 +0.14 -0.24   -0.49   +0.09 non-RPE   
J11404726-0833030   -1.52   +0.03 +0.05 +0.11   +0.36   +0.55 r-I       
J11404944-1615396   -1.67   -0.40 +0.02 +0.20   +0.27   +0.88 r-II      
J11444480-1128167   -2.24   -0.03 -0.02 +0.18   -0.08 < +0.50 unknown   
J11515010-0545441   -1.74   -1.20 -0.54 +0.20   +0.62   +0.23 non-RPE   
J12044314-2911051   -2.35   -0.67 +0.11 +0.28   +0.33   +0.71 r-II      
J12050944-1204531   -1.80   -0.80 -0.11 +0.23   +0.17   +0.25 non-RPE   
J12062488-4741150   -2.35   -0.63 +0.13  0.00   -0.35   -0.11 non-RPE   
J12070990-3653243   -1.64   -0.50 -0.06 +0.10   -0.10   +0.40 r-I       
J12100070-3130359   -2.57   -0.22 +0.45 -0.07   -0.25   +0.26 non-RPE   
J12102259-4902190   -1.74   -0.05 +0.34 +0.15   +0.23   +0.58 r-I       
J12170912-2721034   -2.82   +0.34 +0.53 +0.01   -0.51   +0.22 non-RPE   
J12192034-1721547   -2.74   +0.23 +0.67 -0.12   -0.52   +0.11 non-RPE   
J12232106-5305536   -2.12   -0.09 +0.52 -0.19   -0.29   -0.04 non-RPE   
J12341308-3149577   -1.34   -0.20 -0.13 +0.35   +0.18   +0.35 r-I       
J12405721-4051430   -1.48   +0.05 +0.07 +0.20   +0.22   +0.45 r-I       
J12424489-1315032   -1.91   +0.25 +0.25 +0.20   +0.20 < +0.50 unknown   
J12535742-3801355   -2.37   -0.01 +0.55 -0.06   -0.14   +0.53 r-I       
J12571667-4335318   -1.97   -0.05 +0.05 +0.05   +0.15   +0.30 r-I       
J12572833-5125217   -2.36   -0.30 +0.20 +0.15    0.00   -0.13 non-RPE   
J13085850-2712188   -2.38   -0.60 +0.15 +0.25   -0.30   +0.20 limited-r 
J13101305-3342369   -2.01   -0.60 +0.01 +0.40   +0.08   +0.53 r-I       
J13214178-4320055   -2.17   -0.30 +0.26 -0.05   +0.15   +0.58 r-I       
J13241428-1806211   -2.59   -0.01 +0.53 -0.06   -0.51   -0.01 non-RPE   
J13315746-1929446   -1.15   +0.09 +0.11 +0.29   +0.44   +0.51 r-I       
J13330890-4654079   -3.02   +0.05 +0.78  0.00   -0.17   +0.49 r-I       
J13335283-2623539 a -2.28   +0.09 +0.14 +0.17   -0.38   -0.04 limited-r 
J13421261-1417354   -1.63   -0.61 -0.02 +0.09   -0.24   -0.16 non-RPE   
J13530579-4438041   -3.31 < -0.20       -0.29   -1.07 < +0.60 unknown   
J13573542-3032486   -2.12   +0.30 +0.31 -0.38   -0.45 < +0.40 unknown   
J14030859-3214014   -2.53   -0.76 +0.02 +0.27   +0.11   +0.56 r-I       
J14032900-5250429   -1.86   -0.05 -0.04 +0.15   +0.10   +0.38 r-I       
J14091000-3013572   -1.80   -0.05 -0.04 +0.30   +0.30   +0.24 non-RPE   
J14155955-3219255   -2.58   -0.81 -0.03 -0.11   -0.26   +0.47 r-I       
J14165685+1215598   -2.74   +0.13 +0.65 -0.31   -1.04   -0.01 non-RPE   
J14180866-2842077 a -2.50   -0.35 +0.32 -0.33   -0.13   +0.55 r-I       
J14254628-1546301   -2.26   -0.45 +0.29 -0.15   -0.28   +0.25 non-RPE   
J14283907-2044594   -1.60   -0.60 -0.33 +0.15   +0.27   +0.29 non-RPE   
J14354680-1124122   -1.10   -0.05 -0.03 +0.38   +0.42   +0.72 r-II      
J14392683-1949132   -2.27   +1.05 +1.07 +0.60   +0.32   +0.25 non-RPE   
J14435196-2106283   -1.93   -0.95 -0.23 +0.18   -0.45   -0.30 limited-r 
J14533307-4428301   -2.56   -0.80 -0.02 -0.15   -0.78   -0.26 limited-r 
J14560449-3950349   -1.74   -0.60 -0.08 +0.20   -0.07   +0.08 non-RPE   
J14592981-3852558   -2.40   -0.95 -0.16 +0.23   +0.13   +0.93 r-II      
J15023852-4602066   -2.23   -0.16 +0.20 -0.26   -0.61   -0.16 non-RPE   
J15062866-1428038   -2.23   -0.08 -0.08 +0.17   -0.01   +0.65 r-I       
J15141994-4359554   -2.43   -0.31 +0.43 +0.11   -0.32   +0.02 non-RPE   
J15155734-1054220   -1.71   +0.02 +0.29 +0.44   +0.52   +0.66 r-I       
J15230675-7930072   -2.55   +0.28 +0.87 +0.71   -0.43   +0.36 non-RPE   
J15293404-3906241   -2.75 < -0.80       -0.36   -0.16   +0.34 r-I       
J15320193-2211091   -2.37   -0.45 +0.22 -0.05   +0.03   +0.15 non-RPE   
J15360493+0247300   -2.42   -0.28 -0.10 +0.12   -0.86   +0.22 non-RPE   
J15573010-2939228 b -1.74 <  0.00       +0.26   -0.05         unknown   
J15582703-1136532   -1.61   -0.14 +0.25 +0.19   +0.81   +0.39 non-RPE   
J16064231-1632461   -2.17   -1.00 -0.26 +0.25   -0.13   -0.20 non-RPE   
J16285613-1014576   -1.93   -0.32 -0.09 +0.23   +0.41   +0.31 non-RPE   
J16524315-6719521   -2.58 < +0.50       -0.08 < -1.00 < +0.70 unknown   
J17013206-5507454   -2.10   +0.43 +0.63 +0.04   -0.10 < +0.30 non-RPE   
J17383643-5358288   -2.23   -0.73 +0.04 -0.03   -0.01   +0.55 r-I       
J17414840-5340354   -2.14   -0.55 +0.12 +0.25    0.00   +0.63 r-I       
J18050641-4907579   -2.58   -0.70 +0.06 +0.10   +0.15   +0.73 r-II      
J18272347-5133001   -1.85   -0.47 -0.02 +0.43   +0.18   +0.56 r-I       
J18301354-4555101   -2.98   +1.63 +1.71 -0.77   +0.09 < +0.80 CEMP      
J19050116-1949280   -1.82   -0.45 +0.04 +0.13   +0.33   +0.30 non-RPE   
J19175585-5440147   -2.75   +0.20 +0.75 -0.23   -0.46   -0.05 CEMP-no   
J19232941-4425432   -2.07   -0.95 -0.20 +0.05    0.00   +0.38 r-I       
J19345326-3236567   -2.17   -0.40 +0.26 +0.15   +0.07   +0.63 r-I       
J19441170-3526278   -2.13   -0.70 +0.04 +0.25   +0.25   +0.40 r-I       
J19445483-4039459   -1.92   -0.27 +0.31 +0.21   +0.13   +0.33 r-I       
J19451414-1729269   -2.63   -0.25 +0.41 +0.25   -0.03   +0.55 r-I       
J19510180-6331111   -2.09   -0.09 +0.29 +0.39   +0.36   +0.36 non-RPE   
J19584974-1812109   -2.99   +0.13 +0.52 -0.92   -0.77 < +0.20 unknown   
J20000364-3301351   -1.89   -0.85 -0.18 +0.20   +0.02   +0.90 r-II      
J20005766-2541488   -2.01   -0.05 +0.27 +0.60   +0.35   +0.40 r-I       
J20080083-2759265   -2.16   -0.75 +0.01 +0.25    0.00   +0.35 r-I       
J20100948-4408274   -2.78    0.00 +0.72 -0.30   -0.50   +0.13 non-RPE   
J20103193-3558546   -2.56   -0.20 +0.52 +0.18   -0.03   +0.38 r-I       
J20152296-3740178   -2.73   +0.10 +0.46 -0.55   -0.30   +0.13 non-RPE   
J20194310-3158163   -2.16   -0.02 -0.01 +0.31   +0.16   +0.46 r-I       
J20233743-1659533   -2.57   -0.57 -0.02 +0.23   -0.07   +0.50 r-I       
J20305648-3446521   -2.47   -0.55 +0.16 -0.10   -0.10   +0.28 non-RPE   
J20411424-4654315   -2.30   -0.30 +0.32 +0.02   -0.02   +0.88 r-II      
J20435776-4408037   -1.85   -0.70 -0.01 +0.20   +0.15   +0.78 r-II      
J20453454-1431151   -2.81   -0.22 +0.51 +0.13   -0.12   +0.31 r-I       
J20504869-3355289   -2.63   -0.34 +0.38 +0.24   -0.06   +0.62 r-I       
J20554594-3155159   -2.67   -0.45 +0.30 +0.02   -0.05   +0.67 r-I       
J21003824-0539171   -2.27   -0.15 +0.50 +0.20   -0.13   +0.38 r-I       
J21055865-4919336   -2.27   -0.50 +0.13 -0.05   +0.12   +0.67 r-I       
J21080151-6555366   -2.40   -0.22 +0.49 +0.21   -0.25   +0.18 non-RPE   
J21103411-6331354   -2.07   -0.15 -0.14 +0.20   -0.08   +0.10 non-RPE   
J21314253-1459110   -1.97    0.00 +0.10 -0.38   -0.20   -0.05 non-RPE   
J21402305-1227035   -3.09   +0.04 +0.62 +1.59   -0.26 <  0.00 limited-r 
J21462219-0512324   -1.69   -0.47 +0.08 +0.21   +0.33   +0.45 r-I       
J22115488-2847382   -2.62   -0.30 -0.11 +0.05   +0.06   +0.28 non-RPE   
J22125424-0235414   -2.09   -0.16 -0.15 -0.27   +0.21   +0.34 r-I       
J22161170-5319492   -2.51   -0.15 +0.31 +0.20   +0.31   +0.59 r-I       
J22190836-2333467   -2.54   -0.13 +0.39 +0.27   +0.24   +0.87 r-II      
J22223324-1314488   -2.46   -0.80 -0.05  0.00   -0.47   -0.04 non-RPE   
J22233596-5301145   -2.41   +0.80 +1.15 -0.35   -0.28   +0.23 non-RPE   
J22371623-1608005   -2.10   +0.35 +0.35  0.00   +0.15 < +1.00 unknown   
J22372037-4741375   -2.97   -0.20 +0.54  0.00   +0.10   +0.84 r-II      
J22373316-4341181   -2.47   -0.21 +0.06 +0.14   -0.06   +0.40 r-I       
J22585069-3923437   -2.45   +0.15 +0.53 -0.18   -0.18   +0.02 non-RPE   
J23060975-6107368   -2.28   -0.36 +0.25 +0.09   -0.14   +0.31 r-I       
J23181358-6252270   -2.40   -0.22 +0.48 +0.23   -0.04   +0.16 non-RPE   
J23242766-2728055   -2.40   +0.07 +0.49 +0.27   +0.32   +0.55 r-I       
J23254164-2356206   -1.88   -0.47 +0.10 +0.06   +0.19   +0.42 r-I       
J23285061-0432368   -1.95   +0.05 +0.41 -0.10    0.00   +0.53 r-I       
J23330336-4437127   -2.60   -0.55 +0.18 -0.08   -0.26   +0.16 non-RPE   
J23342332-2748003   -2.35   -0.24 +0.47 +0.39   -0.06   +0.71 r-II      
J23425814-4327352   -2.16   -0.24 -0.18 +0.19   -0.01   +0.36 r-I       
J23434113-6019223   -3.05 < -0.50       -1.89   -1.34 < +0.50 unknown   
J23475942-5701184   -2.33   -0.55 +0.21 -0.08   -0.07   +0.45 r-I       
J23490902-2447176   -2.18   +0.17 +0.18 -0.03   -0.16   +0.65 r-I       
J23552837+0421179   -2.51   -0.45 +0.30 +0.07   -0.33   +0.06 non-RPE   


==> DataTables/datafile6.txt <==
Title: The R-Process Alliance: Fourth Data Release from the search 
       for r-process-enhanced stars in the Galactic Halo 
Authors: Holmbeck E.M., Hansen T.T., Beers T.C., Placco V.M., Whitten D.D., 
    Rasmussen K.C., Roederer I.U., Ezzeddine R., Sakari C.M., Frebel A., 
    Drout M.R., Simon J.D., Thompson I.B., Bland-Hawthorn J., Gibson B.K., 
    Grebel E.K., Kordopatis G., Kunder A., Melendez J., Navarro J.F., 
    Reid W.A., Seabroke G., Steinmetz M., Watson F., Wyse R.F.G.
Table: Radial Velocities (in kms−1) from Gaia DR2 and this Data Release for 
    Possible Binaries
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---     2MASS  Stellar ID, 2MASS position based name 
  19- 25 F7.2   km/s    HRV    Heliocentric Radial velocity (from Table 2)
  27- 30 F4.2   km/s  e_HRV    Uncertainty in HRV
  32- 38 F7.2   km/s    RVl    Radial Velocity, Literature 
  40- 40 A1     ---   r_RVl    Source, RVl (1)
  42- 46 F5.2   km/s  e_RVl    ?="" Uncertainty RVl
  48- 53 F6.2   km/s    dRV    {delta} radial velocity, HRV-RVl
--------------------------------------------------------------------------------
Note (1): Sources of literature RV --
    a = Gaia DR2, Gaia Collaboration et al. (2018A&A...616A...1G);
    b = Kunder et al. (2017AJ....153...75K);
    c = Ruchti et al. (2011ApJ...737....9R);
    d = Beers et al. (2017ApJ...835...81B);
    e = Ishigaki et al. (2012ApJ...753...64I);
    f = Gontcharov (2006AstL...32..759G);
    g =  Roederer et al. (2014AJ....147..136R);
    h = RAVE DR3 Siebert et al. (2011AJ....141..187S);
    i = Schlaufman & Casey (2014ApJ...797...13S).
--------------------------------------------------------------------------------
J00374325-1204391  -27.84 0.41  -50.14 a  0.48 +22.30 
J00374325-1204391  -27.84 0.41  -48.60 b  1.74 +20.76 
J00374325-1204391  -27.84 0.41  -51.2  c       +23.4  
J01213447-2528002  +33.17 0.26  +19.57 a  2.26 +13.60 
J01213447-2528002  +33.17 0.26  +23.62 b  0.60  +9.55 
J01265856+0135153 -221.38 0.92 -226.79 a  1.70  +5.41 
J01265856+0135153 -221.38 0.92 -211.4  d       +10.0  
J01311599-4016510  -33.31 0.38  -58.21 a  0.28 +24.90 
J01371888-1729037 -204.31 0.55 -209.90 a  0.77  +5.59 
J01371888-1729037 -204.31 0.55 -210.1  e  0.3   +5.9  
J01371888-1729037 -204.31 0.55 -209.90 f  0.30  +5.65 
J03142084-1035112 +241.24 0.10 +252.71 a  4.46 -11.47 
J03142084-1035112 +241.24 0.10 +239.3  d        +1.9  
J03190629-0819306 +293.47 0.61 +302.39 a  0.21  -8.92 
J03190629-0819306 +293.47 0.61 +304.99 b  2.70 -10.81 
J03425812-3047217 +296.96 0.62 +302.48 a  0.31  -5.52 
J03425812-3047217 +296.96 0.62 +323.8  d       -26.8  
J03425812-3047217 +296.96 0.62 +302.13 b  0.70  -5.17 
J04014897-3757533 +156.55 0.17 +139.92 a  0.51 +16.63 
J04014897-3757533 +156.55 0.17 +139.77 b  0.80 +16.78 
J04014897-3757533 +156.55 0.17 +139.1  c       +17.5  
J04315411-0632100 +209.37 0.27 +217.89 a  0.43  -8.52 
J04315411-0632100 +209.37 0.27 +211.64 b  2.20  -2.27 
J04411241-6518438 +288.28 1.27 +308.93 a  1.95 -20.65 
J04411241-6518438 +288.28 1.27 +292.18 b  1.28  -3.47 
J05311779-5810048 +129.19 0.31 +135.32 a  1.04  -6.13 
J05311779-5810048 +129.19 0.31 +133.38 b  1.56  -4.19 
J05381700-7516207  +58.73 0.34  +47.66 a  1.05 +11.07 
J05381700-7516207  +58.73 0.34  +52.91 b  0.68 +12.15 
J05381700-7516207  +58.73 0.34  +43.0  c       +22.1  
J05383296-5904280 +189.02 0.37 +197.35 a  0.41  -8.33 
J05383296-5904280 +189.02 0.37 +196.65 b  0.54  -7.63 
J06014757-5951510 +246.53 0.22 +254.34 a  0.31  -7.81 
J06014757-5951510 +246.53 0.22 +253.64 b  0.56  -7.11 
J06420823-5116448  +15.43 0.27   +9.16 a  0.80  +6.27 
J06420823-5116448  +15.43 0.27   +8.57 b  0.87  +6.86 
J07265723-5647500  +71.75 0.62  +66.31 a  3.33  +5.44 
J07265723-5647500  +71.75 0.62  +63.29 b  1.11  +9.75 
J09255655-3450373 +203.06 0.39 +209.35 a  0.27  -6.29 
J09255655-3450373 +203.06 0.39 +210.11 b  0.59  -7.05 
J10025125-4331098 +233.46 1.53 +240.13 a  1.93  -6.67 
J10251539-3554026 +248.87 0.45 +254.10 a  0.59  -5.23 
J10251539-3554026 +248.87 0.45 +254.68 b  3.62  -5.81 
J10302845-7543299 +263.78 0.54 +269.53 a  0.31  -5.75 
J10302845-7543299 +263.78 0.54 +270.29 b  0.86  -6.51 
J10540994-1347522 +180.23 0.77 +185.81 a  1.76  -5.58 
J10540994-1347522 +180.23 0.77 +188.7  d        -8.5  
J11404726-0833030 +172.22 0.10 +161.00 a  1.63 +11.22 
J11404726-0833030 +172.22 0.10 +160.33 b  0.84 +11.89 
J14165685+1215598  -87.15 0.82  -93.43 a  2.10  +6.28 
J15141994-4359554 +148.50 0.97 +154.50 a  0.98  -6.00 
J15360493+0247300  -20.03 0.23  -37.11 a  2.56 +17.08 
J19050116-1949280  +95.31 0.35 +101.60 a  0.57  -6.29 
J19050116-1949280  +95.31 0.35  +99.51 b  1.38  -4.20 
J19175585-5440147  +48.08 0.54  +31.22 a  0.68 +16.86 
J19175585-5440147  +48.08 0.54  +25.51 b  3.94 +22.47 
J19445483-4039459  +92.74 0.30 +100.17 a  0.53  -7.43 
J19445483-4039459  +92.74 0.30  +99.52 b  0.58  -6.78 
J19451414-1729269  +46.23 0.80  +32.00 a  1.66 +14.23 
J19451414-1729269  +46.23 0.80  +35.45 b  0.54 +10.78 
J19451414-1729269  +46.23 0.80  +30.4  g       +15.8  
J19451414-1729269  +46.23 0.80  +30.60 f  0.20 +15.63 
J20194310-3158163 -130.00 0.30 -148.51 a  3.34 +18.51 
J20194310-3158163 -130.00 0.30 -153.43 b  0.56 +23.43 
J20233743-1659533 -141.72 0.23 -162.43 a  3.05 +20.71 
J20233743-1659533 -141.72 0.23 -157.44 b  1.34 +15.72 
J20504869-3355289 -153.72 0.22 -160.02 a  0.39  +6.30 
J20504869-3355289 -153.72 0.22 -158.76 b  0.56  +5.04 
J20554594-3155159 -151.07 0.19 -157.29 a  0.25  +6.22 
J20554594-3155159 -151.07 0.19 -155.06 b  0.65  +3.99 
J21055865-4919336 +207.72 0.19 +194.24 a  6.10 +13.48 
J21055865-4919336 +207.72 0.19 +169.90 b  1.71 +37.82 
J21080151-6555366  +81.27 0.27  +87.72 a  0.39  -6.45 
J21080151-6555366  +81.27 0.27  +88.44 b  0.38  -7.17 
J21103411-6331354 -122.35 0.23 -129.48 a  0.44  +7.13 
J21103411-6331354 -122.35 0.23 -130.56 b  1.54  +8.21 
J21314253-1459110  +11.39 0.30  +19.24 a  2.87  -7.85 
J21314253-1459110  +11.39 0.30  +17.79 b  0.91  -6.40 
J22125424-0235414 -103.40 0.40 -127.91 a  0.95 +24.51 
J22125424-0235414 -103.40 0.40 -127.05 b  1.29 +23.65 
J22125424-0235414 -103.40 0.40 -145.8  i       +42.4  
J22161170-5319492  +88.90 1.71  +73.70 a  0.44 +15.20 
J22161170-5319492  +88.90 1.71  +73.39 b  1.69 +15.51 
J22223324-1314488  +26.96 0.25   +9.19 a  0.55 +17.77 
J22223324-1314488  +26.96 0.25  +11.07 b  0.73 +15.89 
J22233596-5301145 +146.88 0.26 +152.56 a  0.29  -5.68 
J22233596-5301145 +146.88 0.26 +153.6  h  1.4   -6.7  
J22372037-4741375 -138.25 0.26 -112.98 a  4.45 -25.27 
J22372037-4741375 -138.25 0.26 -107.5  d       -30.8  
J22585069-3923437  -55.60 0.40  -76.68 a  1.63 +21.08 
J23425814-4327352  +48.53 0.22  +55.66 a 17.69  -7.13 
J23490902-2447176 -164.58 0.22 -170.94 a  0.68  +6.36 
J23490902-2447176 -164.58 0.22 -167.46 b  0.90  +2.88 
J23552837+0421179 -217.70 0.41 -205.18 a  3.38 -12.52 

